Observational Signatures of Circumbinary Discs I: Kinematics

We present five morphological and kinematic criteria to aid in asserting the binary nature of a protoplanetary disc, based on 3D hydrodynamical simulations of circumbinary discs post-processed with Monte Carlo radiative transfer. We find that circumbinary discs may be identified by i) a central cavity, ii) spiral arms both in and outside of their central cavities, iii) non-localised perturbations in their iso-velocity curves, iv) asymmetry between the lines of maximum speed of the blue and red-shifted wings and v) asymmetry between the area of the blue and red-shifted wings. We provide quantitative metrics for the last two criteria that can be used, in conjunction with the morphological criteria, to signal whether a protoplanetary disc is likely to be a circumbinary disc.

==> response.txt <==
I apologize for returning the report late. The authors run 3D SPH and radiative transfer simulations to study binary-disk interactions, focusing on the observational signatures of binaries in disk kinematic. Multiple binaries configurations are tried. Such simulations have been long waited for, as kinematic signatures of dynamical perturbations are being realized as a key avenue to diagnosing what's going on in disks. Key signatures of binary-disk interactions have been distilled from the experiments. The results are highly interesting and represent a significant advancement in the field. Below I detail a number of naive suggestions. I leave them to the authors to decide whether and how to adopt, as the authors are experts on these topics and understand things much better than I do.

I have a general comment on the degeneracy in the overall conclusion. Let me give one example first. I wonder if there could be a degeneracy between [high mass companion + high viscosity] and [low mass companion + low viscosity]? Fung, Shi & Chiang (2014) discusses gap depth for multi-Jupiter mass planets in S.3.2., and shows gap depth scales with (alpha^1.3 / planet mass) for very massive planets. That means if we lower the viscosity by a factor of 100, for example from 0.005 (the baseline alpha in the current paper) to 0.00005 (a value that might be consistent with constraints on turbulence in some disks), we'll need to increase the companion mass by a factor of 30 to achieve the same gap depth. Of course, the Fung+ work doesn't go to stellar masses, so we don't know whether the relation holds for binaries. Also, the gap depth is one metric and we don't know if kinematic signals scale with companion mass in similar way. That said, I hope to use this specific example to make a point on degeneracy. Similar things may be argued for the scale height h/r as well, and gap depth has a much steeper dependence on h/r.

More broadly, figure 15 is produced from models with the same initial conditions and disk parameters (alpha, h/r, surface density profile, etc). It is extremely nice and shows a clear separation between circumbinary disks and others. Imagine if we add "error bars" around each point in the fig, representing variations caused by different alpha, h/r, surface density, etc. Now, each point has a finite size. Will we still see two well-separated groups of points? In other words, could the randomness in disk conditions in the real universe smears the boundaries, and prevents us from drawing an absolute dividing line between binary and non-binary that does not depend on disk parameters? I don't know.

The current paper will still have great values even if the answer to the above question is yes. In that case, when placing a real disk on fig. 15, we may need to know certain disk parameters. Put it another way: perhaps one would produce multiple versions of Fig. 15, each for a set of disk conditions, and the dividing line in these multiple figures is different. Whether a real disk is on one side or the other of the dividing line depends on which version of the figure we are looking at. I'm not suggesting the authors to actually produce these parallel versions of Fig. 15 with different disk parameters, which will likely be too time consuming. Readers may appreciate some comments on this point though.

Response: Thank you for the suggestion. We have updated section 7.5 with a more detailed discussion of how the disc properties can affect velocity perturbations and may result in degeneracy.
Although not requested, we have expanded our analysis on the robustness of the kinematic criteria to a larger range of inclinations. Additional changes are made to the final paragraph of section 7.1, and two more subplots have been added to figure B2.

We have made some other moderate changes to the manuscript. Firstly, we found a small bug in the way V_ratio was computed, essentially the lines on the red and blueshifted sides were slightly offset causing higher values of V_ratio. This change results in our very low noise models having sigma_ratio values as low as <10^4 for the no companion, planet, and multiple planet models. We have updated the text and the figures to include V_ratio and V_area computed from what will become the publically available version of eddy. This lead to some small adjustments in the boundary we define to indicate binarity. 

We have also expanded the appendix to include a few more tests on the robustness of our criteria. We have inclided higher and lower inclinations (5 degrees and 85 degrees), shown how noise cuts affect the kinematic criteria, and how the method of generating the velocity map (moment 1 vs quadratic method from Teauge and Foreman-Mackey 2018) affect our variance measurements. We also made the F_noise = 2.5 mJy level to be more abundantly used in the manuscript since it produced signal-to-noise ratios that are more readily achievable with ALMA.

All of these changes have been placed in bold text.

Minor points

S.2.1, Eqs 1-3:
A: Right beneath Eq (3) it says <h>/H ~ R^5/3. Somehow I got different results. From eq (2) I got H ~ R^1.25 for qT=0.25. From eq (3) I got <h>~R^0.75 for p=1 and qT=0.25. From these two I got <h>/H ~ R^-0.5
B: The "<h>/H ~ R^5/3" statement contradicts the next statement "alpha_SS increases with decreasing radius" assuming alpha_AV is a constant. (Actually, is alpha_AV a constant?)

Response: We updated the correct value so the next statement is no longer contradictory. alpha_AV is a constant in the simulation. 

C: Right after that it says alpha_SS "is an average over the disc." How is this average done? i.e., it is weighted by mass? or area?

Response: It is found by averaging <h>/H in bins as a function of R, and then averaging over all the bins. We added this to the text.

S.2.1, Eq 4: this equation has two possibilities, adopting the "+" or "-" in the "+-" in the numerator. Above this equation two pairs of (m,l) are listed, (1,1) and (3,2). Therefore one might expect 4 possible outcomes for Eq (4). Why is there only one value (1.59)?

Response: We clarified that it is actually a growth of disc eccentricity that seems to produce the over-density. Only one value is listed since it is only the outer (i.e. the "+") resonances that result in the growth of eccentricity of the cavity. In both cases for (m,l) = (3,2) or (m,l) = (1,1), R_L is the same. The inner (m-1) resonances act to damp disc eccentricity, although they saturate quickly due to the lack of material inside the cavity. We adjusted the text to reflect these details.

S.2.1, right column, the paragraph starting at line 40: "Previous literature suggests that such misalignments can be maintained as the disc undergoes oscillations around a stable configuration and may persist for thousands of binary orbits" -- this seems to suggest the misalignments are long lasting. "Evolving these simulations for a similar duration as, for example, models OD and NOD, would lead to the discs eventually becoming co-planar with the binary orbit." -- this seems to suggest the misalignments in the current simulations are NOT long lasting, i.e., the disk is co-planared after "a similar duration as, for example, models OD and NOD". I wonder if there is some inconsistency?

Response: Our statement was a bit loose and not entirely correct. Although the discs will become co-planar given the low initial inclination, this will likely take many thousands of orbits. We rephrased this statement.

S.2.1, related to the above comment: maybe the duration of the models could be added to table 1 and the figures? For example, in this statement "Evolving these simulations for a similar duration as, for example, models OD and NOD, would lead to the discs eventually becoming co-planar with the binary orbit", readers don't actually know the duration of models OD and NOD.

Response: The duration is indicated by the number of orbits that the simulations are run for in the last column of Table 1. We updated the caption to emphasise this. 

S.2.2, line 55, left column: It says (1) the noise is drawn from a random gaussian with FWHM of the specified F_noise, then (2) convolve with a Gaussian beam. In step (1), I wonder if the random noise is assigned to individual pixels in the raw pymcfost output channel maps at native resolution (whatever that is)? If so, the end result may depend on the pixel size? Let's imagine two extremes: (A) pixel size much large or (B) pixel size much smaller than the beam size. For (A), step (2) wouldn't make a difference. For (B), step (2) would completely wipe out the noise, i.e., the noise would be 0 for all pixels after step (2). Could the authors clarify? In any case, the pixel size in the raw pymcfost channel maps may need to be specified. Also, the readers may appreciate knowing the actual noise properties in the final synthetic images after beam convolution.

Response: We were not entirely clear with our noise adding proceedure. We actually rescale the noise so that the FWHM is equal to F_noise after we convolve it with a Gaussian beam. So the final noise level after convolution is the same as the quoted one. We have clarified this. We also added in the pixel resolution of 0.03". 

Fig. 1: the top left panel has "rho_gas" in the panel, but the caption says "surface density", which would be "Sigma_gas". Maybe clarify? Also, in the left column, the two dots in the 1st panel have unequal sizes, but the two dots in the 2nd and 3rd panels have the same size. Does that mean anything?

Response: We corrected rho_gas to Sigma_gas. The size of the dots is the accretion radius. We have clarified this in the caption.

Fig. 5, top row: It is interesting that in the surface density panel a clump to the north of the binary is present, but in the 12CO panel a clump to the south of the binary is present. Perhaps the southern clump in 12CO is caused by high temperature in that region? for example due to its proximity to the stars and the spiral shocks?

Response: Since our simulations are locally isothermal, it is solely due to the non-uniform illumination onto the eccentric disc. We added some details about this.

Fig. 5, bottom row, right panel: faint features resembling magnetic dipole are present in the background. What are they?

Response: Basically the channel maps do not fully sample the disc, there are places of missing emission between channels (e.g. look at Figure 9, the C18O emission is "thinner" than the 12CO). This results in some dark and bright spots in the moment 0 where the emission of each channel overlaps. This is also seen in the other discs of that column. It's not seen in the 12CO because the emission because that line is more optically thick and emission from a specific region appears in multiple channels. 

Fig. 8: maybe it would be helpful to readers if "phi" is explained in the caption (i.e., what the columns are for).

Response: We have added this in.

S.6.1, Eq. (8): There are two terms on the right hand side. I wonder if the denominator of the second term is just "n", i.e., the numerator of the first term? If so, there is nothing wrong, though it may be potentially confusing to readers because we tend to think things that look different (the numerator of the first term / the denominator of the second term) mean different things.

Response: Indeed they are the same quantity. We have clarified this and provided a simplified expression. 

S.6.2: I like the idea of defining a weighting function to highlight the cavity region, where most of the velocity distortion is expected. This however has a side effect. The cavity region is expected to be weak in emission (at least in 13CO and C18O), thus low in S/N in observations, i.e., observational measurements are less reliable in these regions. These regions are now heavily weighted in Eqs. (11) and (15). I wonder if another taper at 0<s_i<r_cavity may help, such that the weighting function peaks at r_cavity, and drops on both sides. This way, instead of the entire cavity region being uniformly heavily weighted, only the regions around r_cavity, where you expect strong kinematic distortions AND high S/N ratio in observations, are heavily weighted.

Response: This should be partly countered by using relatively high SNR cuts (i.e. above 5 sigma) so that the low SNR regions don't make it into the moment 1 map. 

S.6.1+S.6.2: for radius (e.g., in Eq. (15)), do the authors mean projected ("on-sky") radius, or deprojected radius?

Response: It is the deprojected radius. We have clarified this in the text.

S.6.1+S.6.2: r_cavity is defined as the radius of the cavity, where the surface density peaks. This quantity is known in simulations, but in real observations how would we know r_cavity?

Response: The peak of the continuum emission in the ring around the cavity offers a suitable replacement for the peak of the gas surface density, since dust drag will cause dust migration into local pressure maxima which coincide with the peak in gas surface density. We added a footnote about this.

Fig. 13: "Our no companion and planet models are indicated by the black and pink lines, respectively. These two models ..." -- two models --> three models if by "planet models" you meant Planet + Multiple Planets?

Reponse: We have updated the caption to correct this.

S.7.5: "(more massive companion) should always produce a stronger signals in our criteria than less massive bodies" -- this is true only when all other parameters are the same (see my general comment on the top); not sure if the authors would like to note this point.

Response: We have added in a discussion on this point.
